A panoramic view of the circumgalactic medium in the photoionized precipitation model

We consider a model of the circumgalactic medium (CGM) in which feedback maintains a constant ratio of cooling time to freefall time throughout the halo, so that the entire CGM is marginally unstable to multiphase condensation. This 'precipitation model' is motivated by observations of multiphase gas in the cores of galaxy clusters and the halos of massive ellipticals. We derive from the model density and temperature profiles for the CGM around galaxies with masses similar to the Milky Way. After taking into consideration the geometrical position of our solar system in the Milky Way, we show that the CGM model is consistent with observed OVI, OVII, and OVIII column densities only if temperature fluctuations with a log-normal dispersion $\sigma_{\ln T} \sim 0.6$-$1.0$ are included. We show that OVI column densities observed around star-forming galaxies require systematically greater values of $\sigma_{\ln T}$ than around passive galaxies, implying a connection between star formation in the disk and the state of the CGM. Photoionization by an extra-galactic UV background does not significantly change these CGM features for galaxies like the Milky Way but has much greater and significant effects on the CGM of lower-mass galaxies.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
